Enhancing magic sets with an application to ontological reasoning

Magic sets are a Datalog to Datalog rewriting technique to optimize query answering. The rewritten program focuses on a portion of the stable model(s) of the input program which is sufficient to answer the given query. However, the rewriting may introduce new recursive definitions, which can involve even negation and aggregations, and may slow down program evaluation. This paper enhances the magic set technique by preventing the creation of (new) recursive definitions in the rewritten program. It turns out that the new version of magic sets is closed for Datalog programs with stratified negation and aggregations, which is very convenient to obtain efficient computation of the stable model of the rewritten program. Moreover, the rewritten program is further optimized by the elimination of subsumed rules and by the efficient handling of the cases where binding propagation is lost. The research was stimulated by a challenge on the exploitation of Datalog/\textsc{dlv} for efficient reasoning on large ontologies. All proposed techniques have been hence implemented in the \textsc{dlv} system, and tested for ontological reasoning, confirming their effectiveness. Under consideration for publication in Theory and Practice of Logic Programming.

==> scalability-aggregate.csv <==
size	time-new-magic-sets	time-old-magic-sets	mem-new-magic-sets	mem-old-magic-sets
1	0.809		0.2435	
2	1.717		0.4813	
3	2.487		0.7573	
4	3.163		0.9576	
5	4.182		1.2941	
6	4.983		1.4847	
7	5.571		1.7282	
8	6.649		1.9565	
9	7.546		2.3048	
10	8.498		2.5083	



==> scalability-negative.csv <==
size	time-new-magic-sets	time-old-magic-sets	mem-new-magic-sets	mem-old-magic-sets
1	0.806	7.025	0.2435	1.5463
2	1.732	14.172	0.4813	3.0868
3	2.667	23.008	0.7606	4.7126
4	3.384	28.778	0.9577	6.1696
5	4.407	39.799	1.2474	7.9694
6	5.182	46.882	1.4848	9.4263
7	5.95	53.213	1.7075	10.8838
8	7.144	59.253	1.9535	12.3411
9	8.404	72.39	2.2978	14.4937
10	8.979	79.859	2.5656	15.951



==> scalability-positive.csv <==
size	time-new-magic-sets	time-old-magic-sets	mem-new-magic-sets	mem-old-magic-sets
1	2.85	4.711	0.5975	0.9044
2	5.788	7.916	1.2056	1.8029
3	8.533	14.209	1.9009	2.7227
4	10.909	18.394	2.4168	3.5724
5	15.06	24.526	3.1722	4.6972
6	17.533	29.13	3.8	5.4459
7	20.002	33.894	4.3646	6.3829
8	22.667	37.49	4.9133	7.1553
9	28.742	45.893	5.9573	8.703
10	30.995	49.834	6.361	9.4047


